IFT: Image Fusion Transformer for Ghost-free High Dynamic Range Imaging

Multi-frame high dynamic range (HDR) imaging aims to reconstruct ghost-free images with photo-realistic details from content-complementary but spatially misaligned low dynamic range (LDR) images. Existing HDR algorithms are prone to producing ghosting artifacts as their methods fail to capture long-range dependencies between LDR frames with large motion in dynamic scenes. To address this issue, we propose a novel image fusion transformer, referred to as IFT, which presents a fast global patch searching (FGPS) module followed by a self-cross fusion module (SCF) for ghost-free HDR imaging. The FGPS searches the patches from supporting frames that have the closest dependency to each patch of the reference frame for long-range dependency modeling, while the SCF conducts intra-frame and inter-frame feature fusion on the patches obtained by the FGPS with linear complexity to input resolution. By matching similar patches between frames, objects with large motion ranges in dynamic scenes can be aligned, which can effectively alleviate the generation of artifacts. In addition, the proposed FGPS and SCF can be integrated into various deep HDR methods as efficient plug-in modules. Extensive experiments on multiple benchmarks show that our method achieves state-of-the-art performance both quantitatively and qualitatively.

==> egbib2.txt <==
@String(PAMI = {IEEE Trans. Pattern Anal. Mach. Intell.})
@String(IJCV = {Int. J. Comput. Vis.})
@String(CVPR= {IEEE Conf. Comput. Vis. Pattern Recog.})
@String(ICCV= {Int. Conf. Comput. Vis.})
@String(ECCV= {Eur. Conf. Comput. Vis.})
@String(NIPS= {Adv. Neural Inform. Process. Syst.})
@String(ICPR = {Int. Conf. Pattern Recog.})
@String(BMVC= {Brit. Mach. Vis. Conf.})
@String(TOG= {ACM Trans. Graph.})
@String(TIP  = {IEEE Trans. Image Process.})
@String(TVCG  = {IEEE Trans. Vis. Comput. Graph.})
@String(TMM  = {IEEE Trans. Multimedia})
@String(ACMMM= {ACM Int. Conf. Multimedia})
@String(ICME = {Int. Conf. Multimedia and Expo})
@String(ICASSP=	{ICASSP})
@String(ICIP = {IEEE Int. Conf. Image Process.})
@String(ACCV  = {ACCV})
@String(ICLR = {Int. Conf. Learn. Represent.})
@String(IJCAI = {IJCAI})
@String(PR   = {Pattern Recognition})
@String(AAAI = {AAAI})
@String(CVPRW= {IEEE Conf. Comput. Vis. Pattern Recog. Worksh.})
@String(CSVT = {IEEE Trans. Circuit Syst. Video Technol.})

@String(SPL	= {IEEE Sign. Process. Letters})
@String(VR   = {Vis. Res.})
@String(JOV	 = {J. Vis.})
@String(TVC  = {The Vis. Comput.})
@String(JCST  = {J. Comput. Sci. Tech.})
@String(CGF  = {Comput. Graph. Forum})
@String(CVM = {Computational Visual Media})


@String(PAMI  = {IEEE TPAMI})
@String(IJCV  = {IJCV})
@String(CVPR  = {CVPR})
@String(ICCV  = {ICCV})
@String(ECCV  = {ECCV})
@String(NIPS  = {NeurIPS})
@String(ICPR  = {ICPR})
@String(BMVC  =	{BMVC})
@String(TOG   = {ACM TOG})
@String(TIP   = {IEEE TIP})
@String(TVCG  = {IEEE TVCG})
@String(TCSVT = {IEEE TCSVT})
@String(TMM   =	{IEEE TMM})
@String(ACMMM = {ACM MM})
@String(ICME  =	{ICME})
@String(ICASSP=	{ICASSP})
@String(ICIP  = {ICIP})
@String(ACCV  = {ACCV})
@String(ICLR  = {ICLR})
@String(IJCAI = {IJCAI})
@String(PR = {PR})
@String(AAAI = {AAAI})
@String(CVPRW= {CVPRW})
@String(CSVT = {IEEE TCSVT})



@misc{Authors14,
 author = {FirstName LastName},
 title = {The frobnicatable foo filter},
 note = {Face and Gesture submission ID 324. Supplied as supplemental material {\tt fg324.pdf}},
 year = 2014
}

@misc{Authors14b,
 author = {FirstName LastName},
 title = {Frobnication tutorial},
 note = {Supplied as supplemental material {\tt tr.pdf}},
 year = 2014
}

@article{Alpher02,
author = {FirstName Alpher},
title = {Frobnication},
journal = PAMI,
volume = 12,
number = 1,
pages = {234--778},
year = 2002
}

@article{Alpher03,
author = {FirstName Alpher and  FirstName Fotheringham-Smythe},
title = {Frobnication revisited},
journal = {Journal of Foo},
volume = 13,
number = 1,
pages = {234--778},
year = 2003
}

@article{Alpher04,
author = {FirstName Alpher and FirstName Fotheringham-Smythe and FirstName Gamow},
title = {Can a machine frobnicate?},
journal = {Journal of Foo},
volume = 14,
number = 1,
pages = {234--778},
year = 2004
}

@inproceedings{Alpher05,
author = {FirstName Alpher and FirstName Gamow},
title = {Can a computer frobnicate?},
booktitle = CVPR,
pages = {234--778},
year = 2005
}


@misc{Authors14,
 author = {Authors},
 title = {The frobnicatable foo filter},
 note = {Face and Gesture  submission ID 324. Supplied as additional material {\tt fg324.pdf}},
 year = 2014
}

@misc{Authors14b,
 author = {Authors},
 title = {Frobnication tutorial},
 note = {Supplied as additional material {\tt tr.pdf}},
 year = 2014
}

@article{Alpher02,
author = {A. Alpher},
title = {Frobnication},
journal = {Journal of Foo},
volume = 12, 
number = 1, 
pages = {234--778}, 
year = 2002
}

@article{Alpher03,
author = {A. Alpher and  J.~P.~N. Fotheringham-Smythe},
title = {Frobnication revisited},
journal = {Journal of Foo},
volume = 13, 
number = 1, 
pages = {234--778}, 
year = 2003
}

@article{Alpher04,
author = {A. Alpher and J.~P.~N. Fotheringham-Smythe and G. Gamow},
title = {Can a machine frobnicate?},
journal = {Journal of Foo},
volume = 14, 
number = 1, 
pages = {234--778}, 
year = 2004
}

@article{p1,
author = {Hoffmann, Matej and Pfeifer, Rolf},
year = {2012},
month = {02},
pages = {},
title = {The implications of embodiment for behavior and cognition: animal and robotic case studies},
volume = {abs/1202.0440},
journal = {CoRR}
}

@article{p2,
author = {Kober, Jens and Bagnell, J. and Peters, Jan},
year = {2013},
month = {09},
pages = {1238-1274},
title = {Reinforcement Learning in Robotics: A Survey},
volume = {32},
isbn = {978-3-642-27644-6},
journal = {The International Journal of Robotics Research}
}

@article{p3,
author = {Kormushev, Petar and Calinon, Sylvain and Caldwell, Darwin},
year = {2013},
month = {09},
pages = {122-148},
title = {Reinforcement Learning in Robotics: Applications and Real-World Challenges},
volume = {2},
journal = {Robotics}
}

@inproceedings{p4,
author = {Tobin, Josh and Fong, Rachel and Ray, Alex and Schneider, Jonas and Zaremba, Wojciech and Abbeel, Pieter},
year = {2017},
month = {09},
pages = {23-30},
title = {Domain randomization for transferring deep neural networks from simulation to the real world}
}

@ARTICLE{p5,  
author={Chatzilygeroudis, Konstantinos and Vassiliades, Vassilis and Stulp, Freek and Calinon, Sylvain and Mouret, Jean-Baptiste},  journal={IEEE Transactions on Robotics},   title={A Survey on Policy Search Algorithms for Learning Robot Controllers in a Handful of Trials},   
year={2020},  
volume={36},  
number={2},  
pages={328-347}
}


@article{p7,
author = {Sutton, Richard},
year = {1995},
month = {04},
pages = {0-1},
title = {Integrated Architectures for Learning, Planning, and Reacting Based on Approximating Dynamic Programming},
isbn = {9781558601413},
volume = {34},
journal = {Proceedings of the Seventh International Conference on Machine Learning, Volume 216}
}

@article{p8,
author = {Jing, Mingxuan and Ma, Xiaojian and Huang, Wenbing and Sun, Fuchun and Yang, Chao and Fang, Bin and Liu, Huaping},
year = {2020},
month = {04},
pages = {5109-5116},
title = {Reinforcement Learning from Imperfect Demonstrations under Soft Expert Guidance},
volume = {34},
journal = {Proceedings of the AAAI Conference on Artificial Intelligence}
}

@unknown{p9,
author = {Janner, Michael and fu, Justin and Zhang, Marvin and Levine, Sergey},
year = {2019},
month = {06},
pages = {},
title = {When to Trust Your Model: Model-Based Policy Optimization}
}

@article{p10,
  author    = {Vladimir Feinberg and
               Alvin Wan and
               Ion Stoica and
               Michael I. Jordan and
               Joseph E. Gonzalez and
               Sergey Levine},
  title     = {Model-Based Value Estimation for Efficient Model-Free Reinforcement
               Learning},
  journal   = {CoRR},
  volume    = {abs/1803.00101},
  year      = {2018},
  url       = {},
  timestamp = {Mon, 13 Aug 2018 16:47:50 +0200},
}

@article{p11,
  author    = {Jacob Buckman and
               Danijar Hafner and
               George Tucker and
               Eugene Brevdo and
               Honglak Lee},
  title     = {Sample-Efficient Reinforcement Learning with Stochastic Ensemble Value
               Expansion},
  journal   = {CoRR},
  volume    = {abs/1807.01675},
  year      = {2018},
  url       = {},
  timestamp = {Mon, 13 Aug 2018 16:49:01 +0200},
}

@inproceedings{p12,
  title = {PILCO: A Model-Based and Data-Efficient Approach to Policy Search},
  author = {Deisenroth, MP. and Rasmussen, CE.},
  booktitle = {Proceedings of the 28th International Conference on Machine Learning, ICML 2011},
  pages = {465-472},
  editors = {L Getoor and T Scheffer},
  publisher = {Omnipress},
  year = {2011}
}

@article{p20,
  author    = {Yoshua Bengio and
               Aaron C. Courville and
               Pascal Vincent},
  title     = {Unsupervised Feature Learning and Deep Learning: {A} Review and New
               Perspectives},
  journal   = {CoRR},
  volume    = {abs/1206.5538},
  year      = {2012},
  url       = {},
  timestamp = {Mon, 13 Aug 2018 16:47:42 +0200}
}

@article{p24,
  author    = {Marvin Zhang and
               Sharad Vikram and
               Laura Smith and
               Pieter Abbeel and
               Matthew J. Johnson and
               Sergey Levine},
  title     = {{SOLAR:} Deep Structured Latent Representations for Model-Based Reinforcement
               Learning},
  journal   = {CoRR},
  volume    = {abs/1808.09105},
  year      = {2018},
  url       = {}
}

@inproceedings{NIPS2015_a1afc58c,
 author = {Watter, Manuel and Springenberg, Jost and Boedecker, Joschka and Riedmiller, Martin},
 booktitle = {Advances in Neural Information Processing Systems},
 editor = {C. Cortes and N. Lawrence and D. Lee and M. Sugiyama and R. Garnett},
 pages = {},
 publisher = {Curran Associates, Inc.},
 title = {Embed to Control: A Locally Linear Latent Dynamics Model for Control from Raw Images},
 volume = {28},
 year = {2015}
}

@article{abs-2103-11881,
  author    = {Chia{-}Man Hung and
               Li Sun and
               Yizhe Wu and
               Ioannis Havoutis and
               Ingmar Posner},
  title     = {Introspective Visuomotor Control: Exploiting Uncertainty in Deep Visuomotor
               Control for Failure Recovery},
  journal   = {CoRR},
  volume    = {abs/2103.11881},
  year      = {2021},
  timestamp = {Wed, 24 Mar 2021 15:50:40 +0100}
}

@inproceedings{NIPS2002_23c97e9c,
 author = {Ijspeert, Auke and Nakanishi, Jun and Schaal, Stefan},
 booktitle = {Advances in Neural Information Processing Systems},
 editor = {S. Becker and S. Thrun and K. Obermayer},
 pages = {},
 publisher = {MIT Press},
 title = {Learning Attractor Landscapes for Learning Motor Primitives},
 volume = {15},
 year = {2003}
}

@inproceedings{10.1145/1143844.1143845,
author = {Abbeel, Pieter and Quigley, Morgan and Ng, Andrew Y.},
title = {Using Inaccurate Models in Reinforcement Learning},
year = {2006},
booktitle = {ICML},
}

@BOOK{8186816,
  author={Deisenroth, Marc Peter and Neumann, Gerhard and Peters, Jan},
  booktitle={A Survey on Policy Search for Robotics},
  year={2013},
  volume={},
  number={},
  pages={},
  doi={}}
 
 @article{DBLP:journals/corr/abs-1012-2599,
  author    = {Eric Brochu and
               Vlad M. Cora and
               Nando de Freitas},
  title     = {A Tutorial on Bayesian Optimization of Expensive Cost Functions, with
               Application to Active User Modeling and Hierarchical Reinforcement
               Learning},
  journal   = {CoRR},
  volume    = {abs/1012.2599},
  year      = {2010},
  url       = {},
  timestamp = {Mon, 13 Aug 2018 16:46:22 +0200}
}

@misc{VAE,
      title={Auto-Encoding Variational Bayes}, 
      author={Diederik P Kingma and Max Welling},
      year={2014}
}

@article{kalantari2017deep,
	title={Deep high dynamic range imaging of dynamic scenes},
	author={Kalantari, Nima Khademi and Ramamoorthi, Ravi},
	journal={TOG},
	year={2017}
}

@inproceedings{wu2018deep,
	title={Deep high dynamic range imaging with large foreground motions},
	author={Wu, Shangzhe and Xu, Jiarui and Tai, Yu-Wing and Tang, Chi-Keung},
	booktitle={ECCV},
	year={2018}
}

@article{yan2020deep,
	title={Deep hdr imaging via a non-local network},
	author={Yan, Qingsen and Zhang, Lei and Liu, Yu and Zhu, Yu and Sun, Jinqiu and Shi, Qinfeng and Zhang, Yanning},
	journal={TIP},
	year={2020},
}

@article{grosch2006fast,
  title={Fast and robust high dynamic range image generation with camera and object movement},
  author={Grosch, Thorsten and others},
  journal={Vision, Modeling and Visualization, RWTH Aachen},
  year={2006},
}

@inproceedings{heo2010ghost,
  title={Ghost-free high dynamic range imaging},
  author={Heo, Yong Seok and Lee, Kyoung Mu and Lee, Sang Uk and Moon, Youngsu and Cha, Joonhyuk},
  booktitle={ACCV},
  year={2010},
}

@inproceedings{yan2019multi,
	title={Multi-scale dense networks for deep high dynamic range imaging},
	author={Yan, Qingsen and Gong, Dong and Zhang, Pingping and Shi, Qinfeng and Sun, Jinqiu and Reid, Ian and Zhang, Yanning},
	booktitle={WACV},
	year={2019},
}

@inproceedings{yan2019attention,
	title={Attention-guided network for ghost-free high dynamic range imaging},
	author={Yan, Qingsen and Gong, Dong and Shi, Qinfeng and Hengel, Anton van den and Shen, Chunhua and Reid, Ian and Zhang, Yanning},
	booktitle={CVPR},
	year={2019}
}

@inproceedings{zheng2020image,
	title={Image demoireing with learnable bandpass filters},
	author={Zheng, Bolun and Yuan, Shanxin and Slabaugh, Gregory and Leonardis, Ales},
	booktitle={CVPR},
	year={2020}
}

@article{kingma2014adam,
	title={Adam: A method for stochastic optimization},
	author={Kingma, Diederik P and Ba, Jimmy},
	journal={arXiv preprint arXiv:1412.6980},
	year={2014}
}

@inproceedings{Ram20,
	title={Towards Practical and Efficient High-Resolution HDR Deghosting with CNN},
	author={Prabhakar, K. Ram and Agrawal, Susmit and Singh, Durgesh Kumar and Ashwath, Balraj and Babu, R. Venkatesh},
	booktitle={ECCV},
	year={2020}
}

@article{sen2012robust,
	title={Robust patch-based hdr reconstruction of dynamic scenes.},
	author={Sen, Pradeep and Kalantari, Nima Khademi and Yaesoubi, Maziar and Darabi, Soheil and Goldman, Dan B and Shechtman, Eli},
	journal={TOG},
	year={2012}
}

@inproceedings{hu2013hdr,
	title={HDR deghosting: How to deal with saturation?},
	author={Hu, Jun and Gallo, Orazio and Pulli, Kari and Sun, Xiaobai},
	booktitle={CVPR},
	year={2013}
}

@article{oh2014robust,
	title={Robust high dynamic range imaging by rank minimization},
	author={Oh, Tae-Hyun and Lee, Joon-Young and Tai, Yu-Wing and Kweon, In So},
	journal={TPAMI},
	year={2014},
}

@inproceedings{debevec1997,
	title={Recovering high dynamic range radiance maps from photographs},
	author={Debevec, Paul E and Malik, Jitendra},
	booktitle={SIGGRAPH},
	year={1997}
}

@inproceedings{khan2006ghost,
	title={Ghost removal in high dynamic range images},
	author={Khan, Erum Arif and Akyuz, Ahmet Oguz and Reinhard, Erik},
	booktitle={ICIP},
	year={2006},
}

@inproceedings{pece2010bitmap,
	title={Bitmap movement detection: HDR for dynamic scenes},
	author={Pece, Fabrizio and Kautz, Jan},
	booktitle={CVMP},
	year={2010},
}

@inproceedings{bogoni2000extending,
	title={Extending dynamic range of monochrome and color images through fusion},
	author={Bogoni, Luca},
	booktitle={ICPR},
	year={2000},
}

@article{GalloTHPK15,
  author    = {Orazio Gallo and
               Alejandro J. Troccoli and
               Jun Hu and
               Kari Pulli and
               Jan Kautz},
  title     = {Locally Non-rigid Registration for Mobile {HDR} Photography},
  journal   = {CoRR},
  volume    = {abs/1504.01441},
  year      = {2015},
  url       = {http://arxiv.org/abs/1504.01441},
  eprinttype = {arXiv},
  eprint    = {1504.01441},
  timestamp = {Tue, 21 May 2019 16:48:52 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/GalloTHPK15.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{li2014selectively,
	title={Selectively detail-enhanced fusion of differently exposed images with moving objects},
	author={Li, Zhengguo and Zheng, Jinghong and Zhu, Zijian and Wu, Shiqian},
	journal={TIP},
	year={2014},
}


@inproceedings{gallo2015locally,
	title={Locally non-rigid registration for mobile HDR photography},
	author={Gallo, Orazio and Troccoli, Alejandro and Hu, Jun and Pulli, Kari and Kautz, Jan},
	booktitle={CVPRW},
	year={2015}
}


@inproceedings{chung2019kernel,
	title={Kernel Prediction Network for Detail-Preserving High Dynamic Range Imaging},
	author={Chung, Haesoo and Kim, Yoonsik and Jo, Junho and Lee, Sang-Hoon and Cho, Nam Ik},
	booktitle={APSIPA-ASC},
	year={2019},
}

@inproceedings{kalantari2019deep,
	title={Deep HDR video from sequences with alternating exposures},
	author={Kalantari, Nima Khademi and Ramamoorthi, Ravi},
	booktitle={Computer Graphics Forum},
	year={2019},
}

@inproceedings{tursun2016objective,
	title={An objective deghosting quality metric for HDR images},
	author={Tursun, Okan Tarhan and Aky{\"u}z, Ahmet O{\u{g}}uz and Erdem, Aykut and Erdem, Erkut},
	booktitle={Computer Graphics Forum},
	year={2016},
}

@inproceedings{hu2020sensor,
	title={Sensor-Realistic Synthetic Data Engine for Multi-Frame High Dynamic Range Photography},
	author={Hu, Jinhan and Choe, Gyeongmin and Nadir, Zeeshan and Nabil, Osama and Lee, Seok-Jun and Sheikh, Hamid and Yoo, Youngjun and Polley, Michael},
	booktitle={CVPRW},
	year={2020}
}

@inproceedings{liu2020wavelet,
	title={Wavelet-Based Dual-Branch Network for Image Demoir{\'e}ing},
	author={Liu, Lin and Liu, Jianzhuang and Yuan, Shanxin and Slabaugh, Gregory and Leonardis, Ales and Zhou, Wengang and Tian, Qi},
	booktitle={ECCV},
	year={2020}
}

@inproceedings{gueguen2018faster,
	title={Faster neural networks straight from jpeg},
	author={Gueguen, Lionel and Sergeev, Alex and Kadlec, Ben and Liu, Rosanne and Yosinski, Jason},
	booktitle={NeurIPS},
	year={2018}
}

@inproceedings{huang2017wavelet,
	title={Wavelet-srnet: A wavelet-based cnn for multi-scale face super resolution},
	author={Huang, Huaibo and He, Ran and Sun, Zhenan and Tan, Tieniu},
	booktitle={ICCV},
	year={2017}
}

@inproceedings{yoo2019photorealistic,
	title={Photorealistic style transfer via wavelet transforms},
	author={Yoo, Jaejun and Uh, Youngjung and Chun, Sanghyuk and Kang, Byeongkyu and Ha, Jung-Woo},
	booktitle={CVPR},
	year={2019}
}

@inproceedings{abdelhamed2020ntire,
	title={Ntire 2020 challenge on real image denoising: Dataset, methods and results},
	author={Abdelhamed, Abdelrahman and Afifi, Mahmoud and Timofte, Radu and Brown, Michael S},
	booktitle={CVPRW},
	year={2020}
}

@inproceedings{liu2019attribute,
	title={Attribute-aware face aging with wavelet-based generative adversarial networks},
	author={Liu, Yunfan and Li, Qi and Sun, Zhenan},
	booktitle={CVPR},
	year={2019}
}

@inproceedings{liu2018multi,
	title={Multi-level wavelet-CNN for image restoration},
	author={Liu, Pengju and Zhang, Hongzhi and Zhang, Kai and Lin, Liang and Zuo, Wangmeng},
	booktitle={CVPRW},
	year={2018}
}

@inproceedings{bae2017beyond,
	title={Beyond deep residual learning for image restoration: Persistent homology-guided manifold simplification},
	author={Bae, Woong and Yoo, Jaejun and Chul Ye, Jong},
	booktitle={CVPRW},
	year={2017}
}

@article{fujieda2017wavelet,
	title={Wavelet convolutional neural networks for texture classification},
	author={Fujieda, Shin and Takayama, Kohei and Hachisuka, Toshiya},
	journal={arXiv preprint arXiv:1707.07394},
	year={2017}
}

@inproceedings{williams2018wavelet,
	title={Wavelet pooling for convolutional neural networks},
	author={Williams, Travis and Li, Robert},
	booktitle={ICLR},
	year={2018}
}

@inproceedings{li2020wavelet,
	title={Wavelet Integrated CNNs for Noise-Robust Image Classification},
	author={Li, Qiufu and Shen, Linlin and Guo, Sheng and Lai, Zhihui},
	booktitle={CVPR},
	year={2020}
}


@article{donoho1995noising,
	title={De-noising by soft-thresholding},
	author={Donoho, David L},
	journal={TIT},
	year={1995},
}


@inproceedings{guo2017deep,
	title={Deep wavelet prediction for image super-resolution},
	author={Guo, Tiantong and Seyed Mousavi, Hojjat and Huu Vu, Tiep and Monga, Vishal},
	booktitle={CVPRW},
	year={2017}
}


@article{robinson2010efficient,
	title={Efficient Fourier-wavelet super-resolution},
	author={Robinson, M Dirk and Toth, Cynthia A and Lo, Joseph Y and Farsiu, Sina},
	journal={TIP},
	year={2010},
}


@article{anbarjafari2010image,
	title={Image super resolution based on interpolation of wavelet domain high frequency subbands and the spatial domain input image},
	author={Anbarjafari, Gholamreza and Demirel, Hasan},
	journal={ETRI Journal},
	year={2010},
}

@inproceedings{prabhakar2019fast,
	title={A fast, scalable, and reliable deghosting method for extreme exposure fusion},
	author={Prabhakar, K Ram and Arora, Rajat and Swaminathan, Adhitya and Singh, Kunal Pratap and Babu, R Venkatesh},
	booktitle={ICCP},
	year={2019},
}


@inproceedings{sun2018pwc,
	title={Pwc-net: Cnns for optical flow using pyramid, warping, and cost volume},
	author={Sun, Deqing and Yang, Xiaodong and Liu, Ming-Yu and Kautz, Jan},
	booktitle={CVPR},
	year={2018}
}

@inproceedings{nayar2000high,
	title={High dynamic range imaging: Spatially varying pixel exposures},
	author={Nayar, Shree K and Mitsunaga, Tomoo},
	booktitle={CVPR},
	year={2000},
}


@inproceedings{tumblin2005want,
	title={Why I want a gradient camera},
	author={Tumblin, Jack and Agrawal, Amit and Raskar, Ramesh},
	booktitle={CVPR},
	year={2005},
}

@article{mantiuk2011hdr,
	title={HDR-VDP-2: A calibrated visual metric for visibility and quality predictions in all luminance conditions},
	author={Mantiuk, Rafa{\l} and Kim, Kil Joong and Rempel, Allan G and Heidrich, Wolfgang},
	journal={TOG},
	year={2011},
}

@phdthesis{liu2009beyond,
	title={Beyond pixels: exploring new representations and applications for motion analysis},
	author={Liu, Ce and others},
	school={Massachusetts Institute of Technology},
	year={2009},
}

@inproceedings{mildenhall2018burst,
	title={Burst denoising with kernel prediction networks},
	author={Mildenhall, Ben and Barron, Jonathan T and Chen, Jiawen and Sharlet, Dillon and Ng, Ren and Carroll, Robert},
	booktitle={CVPR},
	year={2018}
}

@incollection{pouli2014hdr,
	title={Hdr in the living room},
	author={Pouli, Tania and Boitard, Ronan and Chamaret, Christel and Abebe, Mekides and Serr{\'e}, Catherine and Touz{\'e}, David and Fran{\c{c}}ois, Edouard and Reinhard, Erik},
	booktitle={SIGGRAPH Studio},
	year={2014}
}

@incollection{chapiro2011filter,
	title={Filter based deghosting for exposure fusion video},
	author={Chapiro, Alexandre and Cicconet, Marcelo and Velho, Luiz},
	booktitle={SIGGRAPH Posters},
	year={2011}
}

@article{hasinoff2016burst,
	title={Burst photography for high dynamic range and low-light imaging on mobile cameras},
	author={Hasinoff, Samuel W and Sharlet, Dillon and Geiss, Ryan and Adams, Andrew and Barron, Jonathan T and Kainz, Florian and Chen, Jiawen and Levoy, Marc},
	journal={TOG},
	year={2016},
}

@InProceedings{robidoux2021hdr_isp_opt,
author = {Nicolas Robidoux, Luis Eduardo García Capel and Dong-eun Seo, Avinash Sharma and Federico Ariza, Felix Heide},
title = {End-to-end High Dynamic Range Camera Pipeline Optimization},
booktitle = {CVPR},
year = {2021}
}

@InProceedings{Liu_2020_CVPR_Workshops,
author = {Liu, Wei and Yan, Qiong and Zhao, Yuzhi},
title = {Densely Self-Guided Wavelet Network for Image Denoising},
booktitle = {CVPRW},
year = {2020}
}

@inproceedings{dai2020awnet,
  title={Awnet: Attentive wavelet network for image isp},
  author={Dai, Linhui and Liu, Xiaohong and Li, Chengqi and Chen, Jun},
  booktitle={ECCV},
  year={2020},
}

@inproceedings{luo2020deep,
  title={Deep wavelet network with domain adaptation for single image demoireing},
  author={Luo, Xiaotong and Zhang, Jiangtao and Hong, Ming and Qu, Yanyun and Xie, Yuan and Li, Cuihua},
  booktitle={CVPRW},
  year={2020}
}

@article{dai2021waveletbased,
  title={Wavelet-Based Network For High Dynamic Range Imaging},
  author={Dai, Tianhong and Li, Wei and Cao, Xilei and Liu, Jianzhuang and Jia, Xu and Leonardis, Ales and Yan, Youliang and Yuan, Shanxin},
  journal={arXiv preprint arXiv:2108.01434},
  year={2021}
}


@article{DBLP:journals/corr/abs-2107-09011,
  author    = {Vibashan VS and
               Jeya Maria Jose Valanarasu and
               Poojan Oza and
               Vishal M. Patel},
  title     = {Image Fusion Transformer},
  journal   = {CoRR},
  volume    = {abs/2107.09011},
  year      = {2021},
  eprint    = {2107.09011},
  timestamp = {Thu, 22 Jul 2021 11:14:11 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-2107-09011.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/VaswaniSPUJGKP17,
  author    = {Ashish Vaswani and
               Noam Shazeer and
               Niki Parmar and
               Jakob Uszkoreit and
               Llion Jones and
               Aidan N. Gomez and
               Lukasz Kaiser and
               Illia Polosukhin},
  title     = {Attention Is All You Need},
  journal   = {CoRR},
  volume    = {abs/1706.03762},
  year      = {2017},
  eprint    = {1706.03762},
  timestamp = {Sat, 23 Jan 2021 01:20:40 +0100},
  biburl    = {https://dblp.org/rec/journals/corr/VaswaniSPUJGKP17.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{ji2012wavelet,
  title={Wavelet domain multifractal analysis for static and dynamic texture classification},
  author={Ji, Hui and Yang, Xiong and Ling, Haibin and Xu, Yong},
  journal={TIP},
  year={2012},
}

@article{cid20173d,
  title={3D solid texture classification using locally-oriented wavelet transforms},
  author={Cid, Yashin Dicente and M{\"u}ller, Henning and Platon, Alexandra and Poletti, Pierre-Alexandre and Depeursinge, Adrien},
  journal={TIP},
  year={2017},
}

@article{remenyi2014image,
  title={Image denoising with 2D scale-mixing complex wavelet transforms},
  author={Remenyi, Norbert and Nicolis, Orietta and Nason, Guy and Vidakovic, Brani},
  journal={TIP},
  year={2014},
}

@article{ho2012wavelet,
  title={Wavelet Bayesian network image denoising},
  author={Ho, Jinn and Hwang, Wen-Liang},
  journal={TIP},
  year={2012},
}

@article{haghighat2019illumination,
  title={Illumination estimation and compensation of low frame rate video sequences for wavelet-based video compression},
  author={Haghighat, Maryam and Mathew, Reji and Naman, Aous and Taubman, David},
  journal={TIP},
  year={2019},
}
@article{suzuki2019wavelet,
  title={Wavelet-based spectral--spatial transforms for CFA-sampled raw camera image compression},
  author={Suzuki, Taizo},
  journal={TIP},
  year={2019},
}

@article{DBLP:journals/corr/abs-2010-11929,
  author    = {Alexey Dosovitskiy and
               Lucas Beyer and
               Alexander Kolesnikov and
               Dirk Weissenborn and
               Xiaohua Zhai and
               Thomas Unterthiner and
               Mostafa Dehghani and
               Matthias Minderer and
               Georg Heigold and
               Sylvain Gelly and
               Jakob Uszkoreit and
               Neil Houlsby},
  title     = {An Image is Worth 16x16 Words: Transformers for Image Recognition
               at Scale},
  journal   = {CoRR},
  volume    = {abs/2010.11929},
  year      = {2020},
  timestamp = {Fri, 20 Nov 2020 14:04:05 +0100},
  biburl    = {https://dblp.org/rec/journals/corr/abs-2010-11929.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-1904-11491,
  author    = {Han Hu and
               Zheng Zhang and
               Zhenda Xie and
               Stephen Lin},
  title     = {Local Relation Networks for Image Recognition},
  journal   = {CoRR},
  volume    = {abs/1904.11491},
  year      = {2019},
  timestamp = {Tue, 24 Nov 2020 16:57:44 +0100},
  biburl    = {https://dblp.org/rec/journals/corr/abs-1904-11491.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-2005-12872,
  author    = {Nicolas Carion and
               Francisco Massa and
               Gabriel Synnaeve and
               Nicolas Usunier and
               Alexander Kirillov and
               Sergey Zagoruyko},
  title     = {End-to-End Object Detection with Transformers},
  journal   = {CoRR},
  volume    = {abs/2005.12872},
  year      = {2020},
  eprint    = {2005.12872},
  timestamp = {Thu, 28 May 2020 17:38:09 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-2005-12872.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-2012-09958,
  author    = {Josh Beal and
               Eric Kim and
               Eric Tzeng and
               Dong Huk Park and
               Andrew Zhai and
               Dmitry Kislyuk},
  title     = {Toward Transformer-Based Object Detection},
  journal   = {CoRR},
  volume    = {abs/2012.09958},
  year      = {2020},
  eprint    = {2012.09958},
  timestamp = {Sun, 03 Jan 2021 18:46:06 +0100},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}


@article{DBLP:journals/corr/abs-2012-00364,
  author    = {Hanting Chen and
               Yunhe Wang and
               Tianyu Guo and
               Chang Xu and
               Yiping Deng and
               Zhenhua Liu and
               Siwei Ma and
               Chunjing Xu and
               Chao Xu and
               Wen Gao},
  title     = {Pre-Trained Image Processing Transformer},
  journal   = {CoRR},
  volume    = {abs/2012.00364},
  year      = {2020},
  archivePrefix = {arXiv},
  eprint    = {2012.00364},
  timestamp = {Mon, 17 May 2021 08:18:18 +0200},
}

@InProceedings{Prabhakar_2021_CVPR,
    author    = {Prabhakar, K. Ram and Senthil, Gowtham and Agrawal, Susmit and Babu, R. Venkatesh and Gorthi, Rama Krishna Sai S},
    title     = {Labeled From Unlabeled: Exploiting Unlabeled Data for Few-Shot Deep HDR Deghosting},
    booktitle = {CVPR},
    year      = {2021},
}

@misc{mannbeing,
  title={On Being ‘Undigital’With Digital Cameras: Extending dynamic Range by Combining Differently Exposed Pictures, 7 pages},
  author={Mann, S and Picard, RW}
}

@inproceedings{granados2010optimal,
  title={Optimal HDR reconstruction with linear digital cameras},
  author={Granados, Miguel and Ajdin, Boris and Wand, Michael and Theobalt, Christian and Seidel, Hans-Peter and Lensch, Hendrik PA},
  booktitle={CVPR},
  year={2010},
}

@book{reinhard2010high,
  title={High dynamic range imaging: acquisition, display, and image-based lighting},
  author={Reinhard, Erik and Heidrich, Wolfgang and Debevec, Paul and Pattanaik, Sumanta and Ward, Greg and Myszkowski, Karol},
  year={2010},
  publisher={Morgan Kaufmann}
}

@article{yan2017high,
  title={High dynamic range imaging by sparse representation},
  author={Yan, Qingsen and Sun, Jinqiu and Li, Haisen and Zhu, Yu and Zhang, Yanning},
  journal={Neurocomputing},
  year={2017},
}

@article{szpak2014sampson,
  title={Sampson distance based joint estimation of multiple homographies with uncalibrated cameras},
  author={Szpak, Zygmunt L and Chojnacki, Wojciech and Eriksson, Anders and Van Den Hengel, Anton},
  journal={CVIU},
  year={2014},
}

@inproceedings{szpak2015robust,
  title={Robust multiple homography estimation: An ill-solved problem},
  author={Szpak, Zygmunt L and Chojnacki, Wojciech and van den Hengel, Anton},
  booktitle={CVPR},
  year={2015}
}

@article{Unet,
  author    = {Olaf Ronneberger and
               Philipp Fischer and
               Thomas Brox},
  title     = {U-Net: Convolutional Networks for Biomedical Image Segmentation},
  journal   = {CoRR},
  volume    = {abs/1505.04597},
  year      = {2015},
  eprinttype = {arXiv},
  eprint    = {1505.04597},
  timestamp = {Mon, 13 Aug 2018 16:46:52 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/RonnebergerFB15.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{Trinidad2019MultiViewIF,
  title={Multi-View Image Fusion},
  author={Marc Comino Trinidad and Ricardo Martin-Brualla and Florian Kainz and Janne Kontkanen},
  journal={ICCV},
  year={2019},
}

@misc{wang2019edvr,
      title={EDVR: Video Restoration with Enhanced Deformable Convolutional Networks}, 
      author={Xintao Wang and Kelvin C. K. Chan and Ke Yu and Chao Dong and Chen Change Loy},
      year={2019},
      eprint={1905.02716},
      archivePrefix={arXiv},
      primaryClass={cs.CV}
}

@misc{yu2016multiscale,
      title={Multi-Scale Context Aggregation by Dilated Convolutions}, 
      author={Fisher Yu and Vladlen Koltun},
      year={2016},
      eprint={1511.07122},
      archivePrefix={arXiv},
      primaryClass={cs.CV}
}

@InProceedings{Yang_2018_ECCV,
author = {Yang, Jie and Gong, Dong and Liu, Lingqiao and Shi, Qinfeng},
title = {Seeing Deeply and Bidirectionally: A Deep Learning Approach for Single Image Reflection Removal},
booktitle = {ECCV},
year = {2018}
}

@article{ReinhardTMO,
author = {Reinhard, Erik and Stark, Michael and Shirley, Peter and Ferwerda, James},
year = {2002},
title = {Photographic Tone Reproduction For Digital Images},
journal = {TOG},
}

@article{HDR_GAN_2021,
   title={HDR-GAN: HDR Image Reconstruction From Multi-Exposed LDR Images With Large Motions},
   journal={TIP},
   author={Niu, Yuzhen and Wu, Jianbin and Liu, Wenxi and Guo, Wenzhong and Lau, Rynson W. H.},
   year={2021},
   }
   
  @inproceedings{hable2010uncharted,
    title={Uncharted 2: HDR lighting},
    author={Hable, John},
    booktitle={Game Developers Conference},
    year={2010}
    }
    
@article{ADNet,
  author    = {Zhen Liu and
               Wenjie Lin and
               Xinpeng Li and
               Qing Rao and
               Ting Jiang and
               Mingyan Han and
               Haoqiang Fan and
               Jian Sun and
               Shuaicheng Liu},
  title     = {ADNet: Attention-guided Deformable Convolutional Network for High
               Dynamic Range Imaging},
  journal   = {CoRR},
  volume    = {abs/2105.10697},
  year      = {2021},
  eprinttype = {arXiv},
  eprint    = {2105.10697},
  timestamp = {Tue, 31 Aug 2021 13:57:12 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-2105-10697.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{HDR-VDP-3,
  title={HDR-VDP-2: A calibrated visual metric for visibility and quality predictions in all luminance conditions},
  author={Mantiuk, Rafa{\l} and Kim, Kil Joong and Rempel, Allan G and Heidrich, Wolfgang},
  journal={TOG},
  year={2011},
}

@article{lee2018deep,
  title={Deep chain hdri: Reconstructing a high dynamic range image from a single low dynamic range image},
  author={Lee, Siyeong and An, Gwon Hwan and Kang, Suk-Ju},
  journal={IEEE Access},
  year={2018},
}

@article{cai2018learning,
  title={Learning a deep single image contrast enhancer from multi-exposure images},
  author={Cai, Jianrui and Gu, Shuhang and Zhang, Lei},
  journal={TIP},
  year={2018},
}

@article{jacobs2008automatic,
  title={Automatic high-dynamic range image generation for dynamic scenes},
  author={Jacobs, Katrien and Loscos, Celine and Ward, Greg},
  journal={IEEE Computer Graphics and Applications},
  year={2008},
}

@inproceedings{ram2017deepfuse,
  title={Deepfuse: A deep unsupervised approach for exposure fusion with extreme exposure image pairs},
  author={Ram Prabhakar, K and Sai Srikar, V and Venkatesh Babu, R},
  booktitle={ICCV},
  year={2017}
}

@inproceedings{perez2021ntire,
  title={NTIRE 2021 challenge on high dynamic range imaging: Dataset, methods and results},
  author={P{\'e}rez-Pellitero, Eduardo and Catley-Chandar, Sibi and Leonardis, Ales and Timofte, Radu},
  booktitle={CVPR},
  year={2021}
}

@article{radonjic2011dynamic,
  title={The dynamic range of human lightness perception},
  author={Radonji{\'c}, Ana and Allred, Sarah R and Gilchrist, Alan L and Brainard, David H},
  journal={Current Biology},
  year={2011},
}

@article{eilertsen2017hdr,
  title={HDR image reconstruction from a single exposure using deep CNNs},
  author={Eilertsen, Gabriel and Kronander, Joel and Denes, Gyorgy and Mantiuk, Rafa{\l} K and Unger, Jonas},
  journal={TOG},
  year={2017},
}

@incollection{debevec2008recovering,
  title={Recovering high dynamic range radiance maps from photographs},
  author={Debevec, Paul E and Malik, Jitendra},
  booktitle={SIGGRAPH},
  year={2008}
}

@InProceedings{Hu_2020_CVPR_Workshops,
author = {Hu, Jinhan and Choe, Gyeongmin and Nadir, Zeeshan and Nabil, Osama and Lee, Seok-Jun and Sheikh, Hamid and Yoo, Youngjun and Polley, Michael},
title = {Sensor-Realistic Synthetic Data Engine for Multi-Frame High Dynamic Range Photography},
booktitle = {CVPRW},
year = {2020}
}

@ARTICLE{photoshop,
	journal={https://www.adobe.com/products/photoshop.html.}
}

@ARTICLE{bm3d,
  author={Dabov, Kostadin and Foi, Alessandro and Katkovnik, Vladimir and Egiazarian, Karen},
  journal={IEEE Transactions on Image Processing}, 
  title={Image Denoising by Sparse 3-D Transform-Domain Collaborative Filtering}, 
  year={2007},
  volume={16},
  number={8},
  pages={2080-2095}}
  
  @article{Mustaniemi2018LSD2J,
  title={LSD2 - Joint Denoising and Deblurring of Short and Long Exposure Images with Convolutional Neural Networks},
  author={Janne Mustaniemi and Juho Kannala and Jiri Matas and Simo S{\"a}rkk{\"a} and Janne Heikkil{\"a}},
  journal={ArXiv},
  year={2018},
  volume={abs/1811.09485}
}

@InProceedings{Abdelhamed_2018_CVPR,
author = {Abdelhamed, Abdelrahman and Lin, Stephen and Brown, Michael S.},
title = {A High-Quality Denoising Dataset for Smartphone Cameras},
booktitle = {CVPR},
year = {2018}
}

@misc{plotz2017benchmarking,
      title={Benchmarking Denoising Algorithms with Real Photographs}, 
      author={Tobias Plötz and Stefan Roth},
      year={2017},
      eprint={1707.01313},
      archivePrefix={arXiv},
      primaryClass={cs.CV}
}

@InProceedings{Mildenhall_2018_CVPR,
author = {Mildenhall, Ben and Barron, Jonathan T. and Chen, Jiawen and Sharlet, Dillon and Ng, Ren and Carroll, Robert},
title = {Burst Denoising With Kernel Prediction Networks},
booktitle = {CVPR},
year = {2018}
}

@InProceedings{Godard_2018_ECCV,
author = {Godard, Clement and Matzen, Kevin and Uyttendaele, Matt},
title = {Deep Burst Denoising},
booktitle = {ECCV},
year = {2018}
}

@article{TIAN2020251,
title = {Deep learning on image denoising: An overview},
journal = {Neural Networks},
year = {2020},
author = {Chunwei Tian and Lunke Fei and Wenxian Zheng and Yong Xu and Wangmeng Zuo and Chia-Wen Lin},
}

@INPROCEEDINGS{7953319,
  author={Yamashita, Hiroki and Sugimura, Daisuke and Hamamoto, Takayuki},
  booktitle={ICASSP}, 
  title={RGB-NIR imaging with exposure bracketing for joint denoising and deblurring of low-light color images}, 
  year={2017},
  }
  
  @ARTICLE{9127139,
  author={çoğalan, Uğur and Akyüz, Ahmet Oğuz},
  journal={TIP}, 
  title={Deep Joint Deinterlacing and Denoising for Single Shot Dual-ISO HDR Reconstruction}, 
  year={2020},
  }
  
 @article{10.1145/2980179.2980254,
author = {Hasinoff, Samuel W. and Sharlet, Dillon and Geiss, Ryan and Adams, Andrew and Barron, Jonathan T. and Kainz, Florian and Chen, Jiawen and Levoy, Marc},
title = {Burst Photography for High Dynamic Range and Low-Light Imaging on Mobile Cameras},
year = {2016},
journal = {ACM Trans. Graph.},
}

@InProceedings{Chen_2021_ICCV,
    author    = {Chen, Guanying and Chen, Chaofeng and Guo, Shi and Liang, Zhetong and Wong, Kwan-Yee K. and Zhang, Lei},
    title     = {HDR Video Reconstruction: A Coarse-To-Fine Network and a Real-World Benchmark Dataset},
    booktitle = {ICCV},
    year      = {2021},
}

@InProceedings{Chen_2018_CVPR,
author = {Chen, Chen and Chen, Qifeng and Xu, Jia and Koltun, Vladlen},
title = {Learning to See in the Dark},
booktitle = {CVPR},
year = {2018}
}

@article{path_restore2021,
   title={Path-Restore: Learning Network Path Selection for Image Restoration},
   journal={TPAMI},
   author={Yu, Ke and Wang, Xintao and Dong, Chao and Tang, Xiaoou and Loy, Chen Change},
   year={2021},
}
   
@article{rl_survey,
author = {Kober, Jens and Bagnell, J. and Peters, Jan},
year = {2013},
title = {Reinforcement Learning in Robotics: A Survey},
journal = {IJRR}
}

@inproceedings{NIPS2014_5ca3e9b1,
 author = {Goodfellow, Ian and Pouget-Abadie, Jean and Mirza, Mehdi and Xu, Bing and Warde-Farley, David and Ozair, Sherjil and Courville, Aaron and Bengio, Yoshua},
 booktitle = {Advances in Neural Information Processing Systems},
 editor = {Z. Ghahramani and M. Welling and C. Cortes and N. Lawrence and K. Q. Weinberger},
 pages = {},
 publisher = {Curran Associates, Inc.},
 title = {Generative Adversarial Nets},
 volume = {27},
 year = {2014}
}

@article{yan2022dual,
  title={Dual-attention-guided network for ghost-free high dynamic range imaging},
  author={Yan, Qingsen and Gong, Dong and Shi, Javen Qinfeng and van den Hengel, Anton and Shen, Chunhua and Reid, Ian and Zhang, Yanning},
  journal={International Journal of Computer Vision},
  volume={130},
  number={1},
  pages={76--94},
  year={2022},
  publisher={Springer}
}

@inproceedings{anwar2019real,
  title={Real image denoising with feature attention},
  author={Anwar, Saeed and Barnes, Nick},
  booktitle={Proceedings of the IEEE/CVF international conference on computer vision},
  pages={3155--3164},
  year={2019}
}
